Order Is Not Layout: Order-to-Space Bias in Image Generation

We study a systematic bias in modern image generation models: the mention order of entities in text spuriously determines spatial layout and entity--role binding. We term this phenomenon Order-to-Space Bias (OTS) and show that it arises in both text-to-image and image-to-image generation, often overriding grounded cues and causing incorrect layouts or swapped assignments. To quantify OTS, we introduce OTS-Bench, which isolates order effects with paired prompts differing only in entity order and evaluates models along two dimensions: homogenization and correctness. Experiments show that Order-to-Space Bias (OTS) is widespread in modern image generation models, and provide evidence that it is primarily data-driven and manifests during the early stages of layout formation. Motivated by this insight, we show that both targeted fine-tuning and early-stage intervention strategies can substantially reduce OTS, while preserving generation quality.

==> case/i2i_position/text1.txt <==
The student on the right is raising one hand high, and the teacher on the left is crossing both arms, full body shot, horizontal composition.

==> case/i2i_position/text2.txt <==
The doctor on the right is pointing forward with one arm, and the patient on the left is sitting calmly, full body shot, horizontal composition.

==> case/i2i_position/text3.txt <==
The dog on the right is jumping, and the cat on the left is sitting still, full body shot, horizontal composition.

==> case/i2i_position/text4.txt <==
The camel on the right is lowering its head, and the horse on the left is looking up, full body shot, horizontal composition. 

==> case/t2i_harm/Align/Label1/Text1.txt <==
The numeric keypad and the QWERTY keys on a keyboard.

==> case/t2i_harm/Align/Label1/Text2.txt <==
Digit 3 and digit 9 on a standard clock face.

==> case/t2i_harm/Align/Label1/Text3.txt <==
A knife and a fork on a plate.

==> case/t2i_harm/Align/Label2/Text1.txt <==
A left-turn arrow on the right and a right-turn arrow on the left on a straight roadway

==> case/t2i_harm/Align/Label2/Text2.txt <==
On an e-reader interface, place a right arrow button on the left side and a left arrow button on the right side.

==> case/t2i_harm/Align/Label2/Text3.txt <==
Two traffic lights side by side, with the red light illuminated on the left and the green light illuminated on the right.

==> case/t2i_harm/Align/Label3/Text1.txt <==
A sign showing an up arrow on the left and a down arrow on the right.

==> case/t2i_harm/Align/Label3/Text2.txt <==
Two plants showing different growth stages, with the younger plant on the left and the mature plant on the right.

==> case/t2i_harm/Align/Label3/Text3.txt <==
A clipboard with two sheets of paper, one on the left and one on the right.

==> case/t2i_harm/Reverse/Label1/Text1.txt <==
On a nautical compass rose, place W (west) on the right side and E (east) on the left side.

==> case/t2i_harm/Reverse/Label1/Text2.txt <==
On a car dashboard display, the left-turn arrow appears on the right, and the right-turn arrow appears on the left.

==> case/t2i_harm/Reverse/Label1/Text3.txt <==
A progress bar where the 0\% starting state is on the right and the 100\% completed state is on the left.

==> case/t2i_harm/Reverse/Label2/Text1.txt <==
Two shoes placed side by side, with the left shoe on the right and the right shoe on the left.

==> case/t2i_harm/Reverse/Label2/Text2.txt <==
A signal-strength icon where the weakest bars appear on the right and the strongest bars appear on the left.

==> case/t2i_harm/Reverse/Label2/Text3.txt <==
A pair of gloves arranged horizontally, with the left glove on the right and the right glove on the left.

==> case/t2i_harm/Reverse/Label3/Text1.txt <==
A laptop where the charging port appears on the right and another port appears on the left.

==> case/t2i_harm/Reverse/Label3/Text2.txt <==
Two pens on a desk, with the one on the right described first and the one on the left described second.

==> case/t2i_harm/Reverse/Label3/Text3.txt <==
A person wearing two watches, with the one on the right wrist mentioned first and the one on the left wrist mentioned second.
